Gaussian breeding for encoding a qubit in propagating light

Practical quantum computing requires robust encoding of logical qubits in physical systems to protect fragile quantum information. Currently, the lack of scalability limits the logical encoding in most physical systems, and thus the high scalability of propagating light can be a game changer for realizing a practical quantum computer. However, propagating light also has a drawback: the difficulty of logical encoding due to weak nonlinearity. Here, we propose Gaussian breeding that encodes arbitrary Gottesman-Kitaev-Preskill (GKP) qubits in propagating light. The key idea is the efficient and iterable generation of quantum superpositions by photon detectors, which is the most widely used nonlinear element in quantum propagating light. This formulation makes it possible to systematically create the desired qubits with minimal resources. Our simulations show that GKP qubits above a fault-tolerant threshold, including ``magic states'', can be generated with a high success probability and with a high fidelity exceeding 0.99. This result fills an important missing piece toward practical quantum computing.

==> ncctools/doc/changes.txt <==

This file lists changes to the LaTeX2e files of `ncctools' bundle in
reverse chronological order.

=======================================================================

August 3, 2019 (Release 3.5.3)

    manyfoot:   Fix multicol compatibility issues.


=======================================================================

June 24, 2018 (Release 3.5.2)

    extdash:   Add more em-dash configuring options.
=======================================================================

Jan 20, 2006

    nccsect:   Improve \NCC@secflush code to work in rightlast style.

    nccmath:   Introduce \dmulticolumn to use within darray.

=======================================================================

Jan 19, 2006 (Release 3.5)

    nccsect:   Allow caption width be greater than the line width.
               Smart overlapping technique is used for such captions.
               Compatibility with the `xtab' package added.
               The \newplainsectionstyle and \newhangsectionstyle
               commands are introduced. The predefined section styles are
               reimplemented on the base of new section style definitions.
               The `centerlast' section style is introduced. The
               \adjustsectionmargins command is introduced. Introduce
               customization of suffices after section and caption tags
               with \sectiontagsuffix and \captiontagsuffix commands.

Jan 17, 2006

    afterpackage: Renamed from `addtopackage' package. Its command
               \AddToPackage is also renamed to \AfterPackage.

    nccsect:   Changes concerning with renaming the `addtopackage' package.

    nccthm:    Fix bug in nccthm.dtx -- remove strings concerning to
               `defaults' package inserted in experiments with the package.


Jan 07, 2006

    nccfloats: Expand the syntax of \FloatStyle with optional float-type
               parameter. Apply float style to the base floating
               environment. Introduce the generic \newminifloat
               command.

Jan 06, 2006

    nccsect: Introduce \SetTOCStyle and \ChapterPrefixStyle commands.
             They were moved from the `nccdefaults' of the `ncclatex'
             bundle.

=======================================================================

Jan 03, 2006 (Release 3.4)

    nccsect: The \norunningsuffix modifier is introduced. It is applied
             just in a parameter of running section to remove the suffix
             after it.

Jan 01, 2006

    nccsect: Introduce \RunningSectionSuffix command.
             Introduce \NCC@preparesectag and \NCC@preparetocnum hooks.
             Remove \NCC@defaultsectag command, because it is useless now.

Dec 31, 2005

    nccsect: Insert three more hooks. Fix bugs concerned to
             \MakeUppercase in section and toc style declarations.

Dec 30, 2005

    nccsect: Insert many hooks to simplify customization of commands.
             Make all command names except user's level names (\part,
             \chapter, etc.) completely independent on standard names
             of LaTeX's commands. This fixes the compatibility with
             `hyperref' bug.

Dec 29, 2005

    nccsect: Introduce the \aftersectionvspace command.
             Add the \DeclarePart and \DeclareTOCPart commands.

Dec 28, 2005

    nccsect: Extend the syntax of \sectionstyle command. It now contains
             an optional `type' parameter to specify particular styles
             for section levels. The scope of prefix in \DeclareSection
             is now limited with the section number only. New section
             styles: hangparindent and hangparindent*.

Dec 26, 2005

    textarea: A new package. It allows expand the text area of a document
              on other areas: footer, header, and margin. There are two
              ways for such expansion -- temporary expansion of a current
              page on the header using a special negative vertical skip,
              or global change of page layout parameters with possibility
              of later restoration them to the original values.

    nccsect: Apply conditional definition of \StartFromTextArea and
             \StartFromHeaderArea for compatibility with the `textarea'
             package.

Dec 25, 2005

    addtopackage: A new package. It supports customization of default
                  settings in packages without their loading.

Dec 24, 2005

    topsection: A new package. It implements an unnumbered top-level
              section (\chapter in books and reports or \section in
              articles) in class-independent way. Such a section is
              used as a title for standard document sections such as
              table of contents, index, bibliography. Using this
              command allows simplify the definition or redefinition
              of standard document environments.

=======================================================================

Sep 11, 2005 (Release 3.3)

    manyfoot: Improve calculations of the fudge factor in para-footnotes
              to remove overflow when baseline skip in footnotes is
              greater or equal to 16pt. The improved algorithm now works
              till 64pt.

=======================================================================

Jun 15, 2005 (Release 3.2)

    nccsect: Fixed bug in \DeclareTOCEntry concerning with \applystyle
             command. 

=======================================================================

Jun 08, 2005 (Release 3.1)

    nccsect: Fix \beforechapter hook to allow \part command in it.

Jun 07, 2005

    ncccropmark: Minor changes in documentation. 

May 22, 2005

    nccsect: Introduce \captionstyle, \captiontagstyle, and
             \captionwidth commands. Add \TOCMarginDrift command.
             Allow use the \applystyle command in TOC-entry style.

May 21, 2005

    nccsect: Introduce \epigraph and \epigraphparameters commands.

May 20, 2005

    nccsect: Introduce \beforechapter hook. Add commands
             \StartFromTextArea and \StartFromHeaderArea
             (they were moved from the ncc class)

May 13, 2005

    `mboxfill' and `nccrules' packages are introduced.

May 11, 2005

    manyfoot: The \SetFootnoteHook command is introduced.

Apr 25, 2005

    dcounter: Emulate the dynamic style for existing counters declared
              as dynamic ones.

Apr 15, 2005

    nccsect: Emulate the \@makecaption command for compatibility with
             packages using it. Provide compatibility with the
             `supertabular' and `longtable' packages.

Mar 06, 2005

    nccpic: Correct extension lists.

Feb 21, 2005

    nccmath: Improve `darray' to avoid conflict with the `array' package.

Feb 16, 2005

    nccmath: New medium-size math commands: \medmath, \medop, \medint,
             \medintcorr, \mfrac, \mbinom. New medium-size environments:
             medsize and mmatrix. Introduce the `mediummath' option.
             Remove redefinition of equation tag.

Feb 10, 2005

    manyfoot: Replace \NCC@makemark with \NCC@makefnmark.
    ncccomma: A new package implements the smart math comma.

Feb 07, 2005

    nccboxes: Add \tc command; allow lengths in the \Strut's parameter.

Feb 03, 2005

    nccfoots: Rename \NCC@makemark with \NCC@makefnmark to avoid
    conflicts with the `nccsect' package using another command with
    the same name (this was a bug).

Jan 29, 2005

    extdash: Change spaces surround em-dash: decrease space before and
    increase space after to remove visual effect of larger space before
    the em-dash.

=======================================================================

Dec 17, 2004 (Release 3.0)

    Prepare the short guide ncctools.tex.

Dec 16, 2004

    nccthm: revise the package and finish documenting it.

Dec 12, 2004

    nccsect: revise the package and finish documenting it.
    

Dec 09, 2004

    Prepare self-documented code for the nccpic, tocenter, and watermark
    packages.

Dec 08, 2004

    Prepare self-documented code for the nccparskip package.

    nccmath: revise the package, do \fleqn and \ceqn working with
    all display equations, finish documenting the package.

Dec 07, 2004

    nccfancyhdr: revise the package, introduce \newpagestyle and floats
    testing commands, finish documenting the package.

Dec 05, 2004

    nccfloats: Improve calculation of width parameters (units are
    allowed now). Prepare self-documented code for the package.

Nov 30, 2004

    Introduce a new package nccstretch. It allows stretch a text
    with something inserted between tokens.

Nov 29, 2004

    Prepare self-documented code for the ncccropmark package.
   
Nov 28, 2004

    Prepare self-documented code for the nccboxes package.
   
Nov 24, 2004

    Prepare self-documented code for the nccbbb and ncccropbox packages.

Nov 23, 2004

    Prepare self-documented code for the desclist package.

    Minor corrections in documentation to dcounter, extdash, manyfoot,
    and nccfoot packages.

=======================================================================

Sep 20, 2004 (Release 2.08)

    manyfoot: Version 1.7. The \ExtraParaSkip command introduced.

Sep 04, 2004

    nccpic: Patch for bounding box calculation added. If a graphics
    rule requires calculations of bounding box via external file,
    non-existance of the required file does not lead to LaTeX error
    if the size of graphics is specified in another way (for example,
    \includegraphics[width=..., height=...]{filename} is enough in
    this case).

=======================================================================

Apr 08, 2004 (Release 2.07)

    nccthm: Improvements in interpreting spaces after labels

=======================================================================

May 12, 2003 (Release 2.06)

    manyfoot: Version 1.6. Compatibility with footmisc improved:
    Restore \footnotemargin support that was occasionally removed.
    Add support for multiple option from footmisc

=======================================================================

Apr 04, 2003 (Release 2.05)

    watermark: hbox underfull removed in empty and plain page styles

Apr 02, 2003

    manyfoot: Version 1.5 prepared. \DeclareNewFootnote command introduced.
    Compatibility with footmisc improved. Selection of custom footnote rules
    added. Perpage footnote numbering option added.

Jan 13, 2003

    nccthm: space after label in theorems is ignored now.

May 24, 2002

    nccboxes: bug in \jparbox fixed

May 22, 2002

    nccsect: centering in captions works again.

=======================================================================

May 19, 2002 (Release 2.04)

    nccthm: an extra group added in theorem headers to scope font changes

    nccsect: internal changes in making captions (vertical skips are
    moved after style settings to allow use the relative units in them,
    e.g. 1ex or 1em)
    
May 17, 2002

    Handling of side floats is improved in `nccfloats' package.
    In the new version, a strut before the side float is not necessary,
    \noindent is allowed at the beginning of side float's text, and
    final strut is inserted at the end of side float's text in horizontal
    mode only.

=======================================================================

Mar 23, 2002 (Release 2.03)

    The `nccfloats' package is introduced. It covers LaTeX's floats with
    some service commands (minifloats and side floats).

Mar 20, 2002

    The `nccboxes' package modified: internal changes in the \jvbox command
    and the \jparbox is introduced.

    The \draftgraphics and \finalgrapgics commands are introduced in the
    `nccpic' package to toggle draft/final mode for graphics independently
    on draft/final mode of entire document. In draft mode, graphics are shown
    as framed boxes with file name marks.

Mar 16, 2002

    The \useshortskip command is introduced in `nccmath' package.

Feb 19, 2002

    Commands \Eq, \Eqs, and \Eqalign are removed from `nccmath' package.
    They are moved to obsolete commands in the `ncclatex' bungle.
    \mop command is also removed from `nccmath' package (it is introduced
    in the `ncclatex' package of the `ncclatex' bungle now).

Feb 17, 2002

    Options of the `nccpic' package are passed now to the graphicx package.
    Internal modifications in the `nccthm' package.

Feb 13, 2002

    The bug concerning with \noheadingtag is fixed in `nccsect' package.
    The hbox underful in \thispageheading{} with empty parameter is
    suppressed in `watermark' package.

Feb 08, 2002

    Internal change in `nccsect' package: the \NCC@thetocchapter hook
    introduced.

=======================================================================
    
Feb 08 2002 (Release 2.02)

    The packages `cropbox' and `cropmark' are renamed to
    `ncccropbox' and `ncccropmark' to avoid possible name conflicts.

Feb 07, 2002

    The \fancycenter command is introduced in `nccfancyhdr' package.
    Header and footer struts are moved out of parboxes they were before.

=======================================================================

Feb 07, 2002 (Release 2.01)

    The `parskip' package is renamed to `nccparskip' to avoid conflicts
    with already existing `parskip' package

=======================================================================

Feb 01, 2002 (Release 2.0)

    The release 2.0 of `ncctools' bundle is completed.  The following
    packages are added: cropbox, cropmark, desclist, nccbbb, nccboxes,
    nccfancyhdr, nccmath, nccpic, nccsect, nccthm, parskip, tocenter,
    watermark.

=======================================================================

Dec 20, 1998 (Release 1.0)

    The initial version of `ncctools' bundle is completed.  It contains
    4 packages: dcounter, extdash, manyfoot, nccfoots.


==> ncctools/source/manifest.txt <==
%
% Copyright 1998-2018 by Alexander I. Rozhenko
%
% CONTENTS OF THE NCCTOOLS BUNDLE, Release 3.5
%=============================================

afterpackage.dtx
dcounter.dtx
desclist.dtx
extdash.dtx
manyfoot.dtx
mboxfill.dtx
nccbbb.dtx
nccboxes.dtx
ncccomma.dtx
ncccropbox.dtx
ncccropmark.dtx
nccfancyhdr.dtx
nccfloats.dtx
nccfoots.dtx
nccmath.dtx
nccparskip.dtx
nccpic.dtx
nccrules.dtx
nccsect.dtx
nccstretch.dtx
nccthm.dtx
textarea.dtx
tocenter.dtx
topsection.dtx
watermark.dtx

%
% OTHER FILES
%=============

manifest.txt  This file
ncctools.ins  Instructions for unpacking packages prepared in `.dtx' files.
              See README
ncctools.tex  Short guide to the bundle
README        Describes installation and bug reporting procedures.
              Contains copyright notes and distribution rules.

